A $~75\%$ Occurrence Rate of Debris Discs around F stars in the $\beta$ Pic Moving Group

Only 20\% of old field stars have detectable debris discs, leaving open the question of what disc, if any, is present around the remaining 80\%. Young moving groups allow to probe this population, since discs are expected to have been brighter early on. This paper considers the population of F~stars in the 23~Myr-old BPMG where we find that 9/12 targets possess discs. We also analyse archival ALMA data to derive radii for 4 of the discs, presenting the first image of the 63au radius disc of HD~164249. Comparing the BPMG results to disc samples from $\sim45$~Myr and $\sim150$~Myr-old moving~groups, and to discs found around field stars, we find the disc incidence rate in young moving~groups is comparable to that of the BPMG and significantly higher than that of field~stars. The BPMG discs tend to be smaller than those around field~stars. However, this difference is not statistically significant due to the small number of targets. Yet, by analysing the fractional luminosity vs disc radius parameter space we find that the fractional luminosities in the populations considered drop by two orders of magnitude within the first 100~Myr. This is much faster than expected by collisional evolution, implying a decay equivalent to $1/\text{age}^2$. We attribute this depletion to embedded planets which would be around 170~$M_\text{earth}$ to cause a depletion on the appropriate timescale. However, we cannot rule out that different birth environments of nearby young clusters result in brighter debris discs than the progenitors of field~stars which likely formed in a more dense environment.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
